The thermal-radiative wind in low mass X-ray binary H 1743-322: II. iron line predictions from Monte Carlo radiation transfer

We show the best current simulations of the absorption and emission features predicted from thermal-radiative winds produced from X-ray illumination of the outer accretion disc in binary systems. We use the density and velocity structure derived from a radiation hydrodynamic code as input to a Monte-Carlo radiation transport calculation. The initial conditions are matched to those of the black hole binary system H1743-322 in its soft, disc dominated state, where wind features are seen in Chandra grating data. Our simulation fits well to the observed line profile, showing that these physical wind models can be the origin of the absorption features seen, rather than requiring a magnetically driven wind. We show how the velocity structure is the key observable discriminator between magnetic and thermal winds. Magnetic winds are faster at smaller radii, whereas thermal winds transition to a static atmosphere at smaller radii. New data from XRISM (due for launch Jan 2022) will give an unprecedented view of the physics of the wind launch and acceleration processes, but the existence of static atmospheres in small disc systems already rules out magnetic winds which assume self-similar magnetic fields from the entire disc as the origin of the absorption features seen.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
